Game2Player: Scaling Gameplay Experience for Visual Agents through Environment-Player Co-Development

Games are a rich testbed for visual agents, demanding perception, long-horizon planning, and precise control. However, collecting human gameplay is costly, and learning from gameplay videos requires inferring missing actions. Existing datasets also cover a limited range of games, often without explicit tasks or verifiable outcomes. To address these gaps, we introduce Game2Player, a framework that co-develops game environments and players to collect diverse and verifiable gameplay experience at scale. In the Game2Player loop, a Builder agent adapts existing web games, exposes their internal state, and defines tasks with state-based progress measures and success checks. A Coding Player and a VLM Player then attempt the tasks and report problems to the Builder for repair, so that play serves as both environment validation and training data collection. With Game2Player, we build 568 verified web games with 3,436 tasks, collect 15.7K trajectories (307 hours of gameplay), and hold out 50 games as the benchmark PlayerBench. To evaluate the collected experience as training data, we train VLM agents with progress-weighted SFT, assigning greater weight to steps that advance task progress. Game2Player-9B improves progress from 14.3% to 31.2% on PlayerBench and from 30.0% to 53.1% on the external GameWorld benchmark. More broadly, our work suggests a path for visual agents to scale their gameplay experience by building, verifying, and learning from existing game worlds.

==> figures/prompt/builder.txt <==
In DISCOVER, define the complete task set as a structured `task_plan` before implementation. |om@[...]! Once returned, the
runner freezes each task's id, objective, start semantics, progress meaning, success condition, and difficulty tier. Later
phases may fix instrumentation and wording, but may not weaken or substitute that contract.

|om@[...]!

Movement itself (steps taken, distance walked, time spent moving) is not progress; how far toward the objective the player
got is.

|om@[...]!

Do not trust a wrapper named `gameAPI`, `gwGetState`, or similar. Exercise the game and prove each claimed field changes
with the corresponding event.

|om@[...]!

in EVALUATE, before judging anything else, play every task start from their side: read nothing but that screenshot, and
send each documented control exactly as the guide words it

|om@[...]!

Player reports to check (suspicions, not verified defects): |om@[...]! Use fixed only after finding a defect, repairing it and
checking the affected behavior through real player inputs. Use disproved only when a concrete player-side check explains
or contradicts the reported failure, including the relevant gameplay prerequisites. |om@[...]! Merely failing to reproduce a
report does not disprove it.


==> figures/prompt/coder.txt <==
The runtime policy receives only the probe result through `act(policy_state)`; it does not receive trusted
`gameAPI.getState()`.

|om@[...]!

The probe may expose rich parsed present and past state: exact geometry, entities, velocities, distances, board contents,
health, cards already visible to the player, and similar derived features. The boundary is intentionally permissive, but
it must never expose deliberately concealed unknowns or future truth: mine locations under unopened cells, concealed
cards, secret word answers, the next RNG result, future spawn schedules, or equivalents.

|om@[...]!

`observation`: the policy needs state the probe may expose (the boundary above), and it cannot be read from the page
without changing the game

|om@[...]!

Never request future state, hidden answers, a direct task-success shortcut, or a weaker task.

|om@[...]!

a task reported `passed` needs at least two episodes that completed it, recorded by the policy and probe exactly as they
stand when you finish


==> figures/prompt/scout.txt <==
The target is a diverse collection of games people would genuinely choose to play, mostly 2D with some worthwhile 3D.
Quality and gameplay depth come before license convenience, download convenience, or easy instrumentation.

|om@[...]!

Reject a candidate when reliable public or play evidence establishes any of the following.
- Core play requires an account, a live server, or cloud-held progress.
- It is a sandbox, toy, or wandering experience with no objective progress or natural milestone suitable for a task.
- A meaningful goal normally takes tens of minutes or hours and cannot be divided into self-contained intermediate tasks.
- It has no stable reset, or a useful task start depends on substantial prior save progress that cannot reasonably be
  reproduced.

|om@[...]!

For each serious candidate, verify the current playable page and record concrete evidence. Distinguish a page that loads
from a game you actually reached and could control.


==> figures/prompt/skill_godot.txt <==
---
name: godot
description: >- Instrument a Godot 3/4 HTML5 export as a game environment, including PCK recovery and a
JavaScriptBridge state hook. Use only after Builder has identified Godot; do not use for native Godot builds, which
cannot be packaged here.
---

|hd@# Godot Builder!

GDRETools is bundled. Use `python -m tools.godot --recover=game.pck --output=<run-cache>/recovered` for GDScript and
scene recovery, or `--list-files=game.pck` to inspect its contents. Arguments follow upstream GDRE; the entry point
runs headless. See the [tool index](../../../tools/engine_inspect/README.md).

Identify the engine from a `GODOT_CONFIG` object in `index.html` plus an `index.js` / `index.wasm` / `index.pck` trio.
Confirm the encoded engine version from the PCK or matching export metadata before choosing tooling; `GODOT_CONFIG`
alone need not name a version. Threaded web exports need cross-origin isolation headers; do not infer the requirement
solely from the major version.

|bf@A native export is not buildable here.! If the only downloads are Windows/macOS/ Linux binaries, return
`unsuitable` rather than attempting to convert one; recovering a project from a desktop PCK and re-exporting it to web
is a separate undertaking, not a build phase.

GDScript runs inside the WebAssembly engine, while scripts and scene resources are stored in the PCK; there is no
ordinary page JavaScript object graph to read. The route that works is to add a small hook to the game's own source
and rebuild the PCK. Read [workflow](references/workflow.md) before starting -- the whole approach hinges on getting
the order right.


==> figures/prompt/vlm_answer.txt <==
<think>
|ph@<thinking, when thinking is on>!
</think>
<tool_call>
{"name": "computer_use", "arguments": {"action":
"press_key", "key": "|ph@<key>!", "duration": |ph@<seconds>!, "note":
"|ph@<one sentence on why>!"}}
</tool_call>


==> figures/prompt/vlm_system.txt <==
You are an expert game agent. Use the current screenshot and
any explicitly labelled previous steps to choose the next
action that best advances the task. Follow the game rules
and control restrictions exactly.

|hd@# Game Rules!
|ph@<game rules written by the Builder>!

|hd@# Role and Controls!
|ph@<what the player controls>!

|ph@<control notes written by the Builder>!

The user message may contain explicitly labelled previous
steps. Treat them as chronological short-term context; act
on the labelled current step.

|hd@# Task Instruction!
|ph@<task instruction>!

|hd@# Output Format!
|hd@# Computer-use output!
Return exactly one action.
Duration is optional, in seconds, at most 10. Without a
duration, press_key, press_keys and click are 0.05-second
taps, and wait, click_hold and drag last the game's default
time.
press_keys presses its keys simultaneously, then releases
them; repeated key names do not create repeated taps.
set_keys keeps its keys held until another keyboard action
changes them; empty keys releases them. wait advances time
without releasing held keys.
In `note`, write one short sentence on why you chose this
action; your later steps show it.
Think in the thinking channel, then emit only the
<tool_call> as the final answer, with no prose outside the
tool-call tags. Put every action parameter directly inside
`arguments`; never put function-call syntax inside the
`action` string.

Example:
<tool_call>{"name":"computer_use","arguments":{"action":"pre
ss_key","key":"|ph@<key>!","note":"why this action"}}</tool_call>

Coordinates are [x, y] in a normalized 0-1000 range mapped
to the |ph@<width>!x|ph@<height>! viewport.
Allowed key values: |ph@<the keys of the game>!. Do not use any
other value as a key.
Mouse actions are allowed.

Available actions and fields:
- press_key: key, optional duration.
- press_keys: keys, optional duration; press simultaneously,
  then release.
- set_keys: keys, optional duration; keep these keys held
  after the action. Empty keys releases all held keys.
- key_chunk: ordered steps containing keys and duration,
  plus release_after.
- type: text.
- click: coordinate, optional button (left/right/middle,
  default left); omit duration.
- click_hold: coordinate, optional button and duration.
- mouse_move: coordinate.
- drag: start_coordinate, end_coordinate, optional button,
  duration, and steps.
- scroll: delta_x and delta_y.
- wait: optional duration; advance time without changing
  held keys.
Every action also takes note: one short sentence on why.


==> figures/prompt/vlm_user.txt <==
|hd@# Previous steps!

|hd@## Step t-50!

Note:
|ph@<note of step t-50>!

Previous action:
|ph@<action of step t-50>!

|om@[...]!

|hd@## Step t-1!
Previous game screen:
<image>
Note:
|ph@<note of step t-1>!

Previous action:
|ph@<action of step t-1>!

|hd@# Current step!
Current game screen:
<image>
Return the next action.

